Learning to Avoid Errors in GANs by Manipulating Input Spaces

Despite recent advances, large scale visual artifacts are still a common occurrence in images generated by GANs. Previous work has focused on improving the generator's capability to accurately imitate the data distribution $p_{data}$. In this paper, we instead explore methods that enable GANs to actively avoid errors by manipulating the input space. The core idea is to apply small changes to each noise vector in order to shift them away from areas in the input space that tend to result in errors. We derive three different architectures from that idea. The main one of these consists of a simple residual module that leads to significantly less visual artifacts, while only slightly decreasing diversity. The module is trivial to add to existing GANs and costs almost zero computation and memory.

==> data/glis_exp01_history6.csv <==
__index,loss-r-mix_train-r0,loss-r-mix_train-r1,loss-r-mix_train-r2,loss-g-mix_train-g0,loss-g-mix_train-g1,loss-g-mix_train-g2,loss-g-mix_train-g3,loss-d-mix_train-d-real,loss-d-mix_train-d-fake0,loss-d-mix_train-d-fake1,loss-d-mix_train-d-fake2,loss-d-mix_train-d-fake3
1001,0.0808,0.0971,0.1347,0.7193,0.7028,0.7094,0.7052,0.6948,0.6739,0.6884,0.7097,0.6879
2001,0.0298,0.0367,0.0454,0.7090,0.6990,0.7061,0.6955,0.6928,0.6795,0.6878,0.6913,0.7158
3001,0.0168,0.0223,0.0290,0.7075,0.7043,0.7219,0.6962,0.6911,0.6800,0.6972,0.6857,0.6949
4001,0.0152,0.0190,0.0262,0.7327,0.7135,0.6971,0.7191,0.6887,0.6662,0.6869,0.6759,0.6883
5001,0.0131,0.0168,0.0227,0.7694,0.7063,0.7214,0.7109,0.6899,0.6604,0.6863,0.6853,0.6864
6001,0.0126,0.0151,0.0209,0.7319,0.7210,0.7225,0.7221,0.6894,0.6766,0.7024,0.6896,0.6868
7001,0.0134,0.0161,0.0203,0.7163,0.7276,0.7220,0.7251,0.6876,0.6410,0.7209,0.6985,0.6913
8001,0.0122,0.0140,0.0192,0.7346,0.7153,0.7245,0.7379,0.6845,0.6589,0.6772,0.6864,0.6853
9001,0.0131,0.0151,0.0210,0.7517,0.7213,0.7354,0.7261,0.6821,0.6578,0.6656,0.6819,0.6957
10001,0.0137,0.0157,0.0219,0.7532,0.7508,0.7219,0.7180,0.6805,0.6349,0.6837,0.6811,0.6958
11001,0.0142,0.0157,0.0210,0.7774,0.7390,0.7325,0.7335,0.6801,0.6737,0.6762,0.6803,0.6636
12001,0.0148,0.0161,0.0224,0.7836,0.7426,0.7568,0.7401,0.6804,0.6562,0.6735,0.6772,0.6826
13001,0.0147,0.0163,0.0224,0.7601,0.7492,0.7559,0.7524,0.6760,0.6809,0.6691,0.6686,0.6768
14001,0.0153,0.0171,0.0232,0.7683,0.7134,0.7377,0.7795,0.6757,0.6261,0.6947,0.6743,0.6668
15001,0.0150,0.0175,0.0245,0.7796,0.7938,0.7640,0.7532,0.6729,0.6021,0.6877,0.6630,0.6655
16001,0.0159,0.0173,0.0230,0.7858,0.7378,0.7691,0.7557,0.6710,0.6290,0.6861,0.6801,0.6957
17001,0.0159,0.0172,0.0243,0.7921,0.7285,0.7708,0.7562,0.6709,0.6459,0.6647,0.6588,0.6853
18001,0.0165,0.0187,0.0242,0.7794,0.7524,0.7749,0.7841,0.6687,0.6514,0.6642,0.6841,0.6675
19001,0.0166,0.0184,0.0263,0.7873,0.7821,0.7750,0.7533,0.6649,0.6124,0.6694,0.6825,0.6622
20001,0.0176,0.0188,0.0254,0.8000,0.8007,0.7808,0.7690,0.6619,0.6344,0.6522,0.6871,0.6622
21001,0.0180,0.0196,0.0262,0.8212,0.7854,0.7763,0.7939,0.6596,0.6609,0.6768,0.6560,0.6589
22001,0.0181,0.0197,0.0269,0.8353,0.7888,0.7880,0.7744,0.6566,0.6080,0.6473,0.6515,0.6630
23001,0.0181,0.0194,0.0280,0.8042,0.7880,0.8146,0.7717,0.6536,0.5957,0.6298,0.6479,0.6496
24001,0.0183,0.0204,0.0303,0.8364,0.8091,0.8144,0.8032,0.6529,0.6356,0.6767,0.6539,0.6295
25001,0.0191,0.0205,0.0279,0.8895,0.8181,0.8346,0.7795,0.6514,0.5705,0.6556,0.6502,0.6515
26001,0.0199,0.0207,0.0293,0.8648,0.8696,0.8184,0.8185,0.6443,0.6258,0.6416,0.6519,0.6431
27001,0.0205,0.0209,0.0285,0.8999,0.8626,0.8234,0.8858,0.6373,0.6339,0.6601,0.6275,0.6648
28001,0.0215,0.0241,0.0327,0.9145,0.8339,0.8403,0.8473,0.6320,0.4859,0.6577,0.6237,0.6357
29001,0.0208,0.0224,0.0331,0.9736,0.8840,0.8468,0.8817,0.6300,0.5438,0.5906,0.5787,0.6639
30001,0.0221,0.0235,0.0344,0.9794,0.8642,0.8535,0.8920,0.6240,0.5935,0.5753,0.6109,0.6171
31001,0.0227,0.0246,0.0350,0.8823,0.9428,0.9496,0.9311,0.6199,0.6326,0.5797,0.6044,0.6254
32001,0.0237,0.0257,0.0379,0.8347,0.9554,0.9172,0.9536,0.6132,0.5604,0.6023,0.6653,0.6110
33001,0.0237,0.0259,0.0398,1.2839,0.9539,0.9071,0.8668,0.5981,0.5232,0.5664,0.6330,0.5236
34001,0.0252,0.0266,0.0405,0.9656,0.9758,0.9535,0.9655,0.5957,0.5510,0.6053,0.6556,0.5581
35001,0.0257,0.0268,0.0413,1.0195,1.0247,1.0007,0.9489,0.5913,0.5139,0.5486,0.6188,0.5555
36001,0.0260,0.0276,0.0437,1.1356,1.0441,0.9690,1.0144,0.5830,0.6019,0.6667,0.5584,0.5954
37001,0.0269,0.0287,0.0461,1.0681,1.0951,0.9683,1.1126,0.5749,0.4630,0.5342,0.5163,0.6346
38001,0.0277,0.0298,0.0476,1.1754,0.9689,1.0684,0.9299,0.5770,0.4628,0.5311,0.5581,0.6031
39001,0.0284,0.0298,0.0500,1.0192,0.9729,1.1639,1.0037,0.5664,0.4652,0.5668,0.5044,0.5177
40001,0.0290,0.0308,0.0484,1.0054,1.1016,1.0465,1.2334,0.5550,0.5910,0.4354,0.5430,0.5290
41001,0.0285,0.0309,0.0514,1.5118,1.0980,1.0104,1.1470,0.5527,0.4643,0.5060,0.5204,0.6307
42001,0.0295,0.0307,0.0527,1.2464,1.1334,0.9678,1.2193,0.5476,0.5827,0.5465,0.5527,0.5068
43001,0.0309,0.0327,0.0543,1.2762,1.2530,1.2021,1.1072,0.5360,0.4457,0.4594,0.4892,0.4910
44001,0.0328,0.0346,0.0573,1.3499,1.1911,1.2103,1.2320,0.5247,0.3830,0.4249,0.5119,0.5248
45001,0.0344,0.0350,0.0592,1.3303,1.1434,1.1012,1.2693,0.5149,0.4440,0.4697,0.4349,0.5847
46001,0.0365,0.0378,0.0622,1.4890,1.2101,1.1964,1.1606,0.4983,0.3349,0.4758,0.4491,0.5781
47001,0.0356,0.0365,0.0632,1.1129,1.3656,1.2055,1.3006,0.4965,0.3770,0.4065,0.4911,0.4468
48001,0.0371,0.0381,0.0675,1.3005,1.3663,1.3526,1.2880,0.4826,0.4705,0.4700,0.4280,0.4953
49001,0.0395,0.0409,0.0678,1.3991,1.2965,1.3293,1.1992,0.4825,0.4280,0.5072,0.4911,0.4966
50001,0.0379,0.0411,0.0682,1.5602,1.2555,1.1519,1.4686,0.4743,0.3205,0.4727,0.4123,0.4592
51001,0.0381,0.0410,0.0748,1.4561,1.2586,1.2528,1.5649,0.4670,0.4066,0.4329,0.4605,0.3456
52001,0.0399,0.0424,0.0734,1.2656,1.5257,1.3512,1.2019,0.4703,0.4471,0.4730,0.4346,0.3994
53001,0.0395,0.0407,0.0678,1.2671,1.2958,1.4530,1.4279,0.4570,0.3238,0.3210,0.4432,0.3837
54001,0.0397,0.0430,0.0744,1.7567,1.3735,1.3296,1.4892,0.4501,0.2944,0.4027,0.4349,0.4383
55001,0.0438,0.0445,0.0773,1.2909,1.5350,1.3015,1.4137,0.4563,0.3493,0.2489,0.4663,0.4693
56001,0.0415,0.0422,0.0770,1.4557,1.4516,1.2402,1.3267,0.4448,0.3558,0.4748,0.3798,0.3814
57001,0.0434,0.0458,0.0802,1.4076,1.4202,1.3605,1.5313,0.4296,0.2952,0.4667,0.3310,0.4391
58001,0.0435,0.0454,0.0838,1.3212,1.4609,1.6026,1.5005,0.4337,0.4915,0.3876,0.3758,0.4270
59001,0.0429,0.0450,0.0807,1.5402,1.5853,1.4602,1.4498,0.4272,0.3975,0.4709,0.3805,0.3191
60001,0.0426,0.0443,0.0774,1.5746,1.2924,1.6160,1.4867,0.4188,0.2337,0.3641,0.3140,0.4570
61001,0.0449,0.0455,0.0737,1.5464,1.6935,1.3762,1.5780,0.4277,0.3823,0.4106,0.3856,0.3647
62001,0.0443,0.0487,0.0816,1.5408,1.5512,1.6392,1.4079,0.4190,0.2675,0.3943,0.3033,0.4339
63001,0.0469,0.0476,0.0795,1.6668,1.6553,1.4245,1.5138,0.4080,0.3324,0.3148,0.3708,0.3597
64001,0.0452,0.0481,0.0819,1.7493,1.6187,1.4526,1.6871,0.4131,0.2676,0.2818,0.3323,0.4414
65001,0.0465,0.0487,0.0849,1.7186,1.6868,1.4034,1.7790,0.4078,0.3459,0.3500,0.3407,0.4475
66001,0.0476,0.0520,0.0847,1.9461,1.4982,1.6523,1.6217,0.4033,0.3950,0.2533,0.3215,0.4312
67001,0.0463,0.0510,0.0862,1.6274,1.5656,1.4880,1.7218,0.3960,0.3841,0.4607,0.3252,0.3464
68001,0.0463,0.0509,0.0882,1.8940,1.3931,1.6243,1.6125,0.4020,0.3084,0.2753,0.4437,0.3802
69001,0.0470,0.0512,0.0890,1.5818,1.8557,1.7268,1.4995,0.3889,0.3236,0.3674,0.3360,0.3561
70001,0.0463,0.0522,0.0899,1.7894,1.5811,1.6927,1.6448,0.3755,0.1551,0.3212,0.2813,0.3877
71001,0.0466,0.0536,0.0896,2.0988,1.4409,1.8092,1.7395,0.3741,0.2613,0.3251,0.3412,0.3761
72001,0.0484,0.0524,0.0932,1.9510,1.7916,1.5787,1.5730,0.3815,0.2432,0.3140,0.3093,0.3647
73001,0.0478,0.0513,0.0993,2.0978,1.6944,1.7848,1.8008,0.3734,0.3000,0.3268,0.3122,0.3183
74001,0.0509,0.0506,0.0898,1.8066,1.5779,1.8212,1.7907,0.3727,0.3298,0.2659,0.2815,0.3283
75001,0.0518,0.0535,0.0972,1.7454,1.8250,1.7681,1.6878,0.3660,0.3172,0.2699,0.3114,0.2831
76001,0.0509,0.0536,0.0966,2.2000,1.7674,1.7749,1.7955,0.3518,0.2643,0.3384,0.2026,0.3388
77001,0.0506,0.0520,0.0939,2.1498,1.8658,1.6010,1.9235,0.3526,0.4073,0.3202,0.3151,0.2666
78001,0.0517,0.0560,0.0972,2.1317,1.6683,1.8564,1.8838,0.3458,0.2293,0.3306,0.2150,0.3054
79001,0.0541,0.0549,0.1027,1.8300,1.7630,1.9416,1.7058,0.3482,0.3240,0.3009,0.2292,0.2745
80001,0.0522,0.0559,0.1024,2.2847,2.0113,1.8770,1.9089,0.3487,0.2645,0.3618,0.2326,0.2656
81001,0.0540,0.0555,0.1023,2.1931,2.0208,1.8755,1.8482,0.3315,0.2470,0.2561,0.2849,0.3094
82001,0.0536,0.0561,0.1043,2.0934,1.9697,1.8219,1.9559,0.3404,0.2695,0.3027,0.3225,0.2509
83001,0.0545,0.0553,0.1013,2.1745,1.8440,1.8329,2.0044,0.3387,0.2399,0.2034,0.2953,0.2520
84001,0.0524,0.0574,0.1067,2.1326,1.8789,1.8002,1.9737,0.3439,0.1458,0.2497,0.2824,0.2918
85001,0.0544,0.0584,0.1166,1.9796,1.9308,1.9971,1.8852,0.3308,0.2054,0.2159,0.2535,0.3054
86001,0.0553,0.0583,0.1089,2.1084,2.1005,2.0665,1.9807,0.3233,0.2396,0.3032,0.2567,0.2829
87001,0.0570,0.0579,0.1094,1.9934,2.0354,2.0606,1.8182,0.3246,0.1687,0.1697,0.2599,0.2993
88001,0.0540,0.0580,0.1144,2.0860,1.9780,1.9881,1.9162,0.3177,0.1755,0.3124,0.2166,0.2625
89001,0.0572,0.0590,0.1210,2.5823,2.0391,2.1810,1.8798,0.3172,0.1526,0.2312,0.2339,0.2336
90001,0.0566,0.0623,0.1275,2.1203,2.1046,1.9507,2.0649,0.3300,0.1487,0.2216,0.2459,0.2987
91001,0.0581,0.0601,0.1223,1.8652,2.0756,2.1717,1.9657,0.3097,0.2513,0.3262,0.2605,0.2570
92001,0.0584,0.0607,0.1215,2.4765,2.2476,1.8910,2.0504,0.3150,0.2433,0.2236,0.2066,0.2998
93001,0.0573,0.0621,0.1236,2.2781,1.8943,2.1803,1.8753,0.3179,0.2863,0.2366,0.2986,0.2183
94001,0.0597,0.0622,0.1221,1.9548,2.0779,2.1284,1.8302,0.3170,0.1902,0.2105,0.2277,0.2690
95001,0.0585,0.0627,0.1207,1.9302,2.1017,2.1479,2.0794,0.3089,0.2483,0.2125,0.2107,0.2919
96001,0.0606,0.0627,0.1322,2.0183,2.1697,1.9130,2.1420,0.3218,0.1732,0.2466,0.2416,0.3060
97001,0.0615,0.0620,0.1274,2.3383,1.8912,2.1366,2.1846,0.3263,0.3304,0.2478,0.2019,0.3216
98001,0.0589,0.0624,0.1266,2.2149,2.1489,2.1549,1.9047,0.3141,0.1819,0.2522,0.2661,0.2881
99001,0.0614,0.0625,0.1234,2.2813,2.1513,2.1712,2.0107,0.3073,0.1993,0.2951,0.2159,0.2568
100001,0.0621,0.0627,0.1354,2.5888,1.7550,2.0750,1.8676,0.3026,0.1903,0.2368,0.2587,0.2257
101001,0.0566,0.0627,0.1392,2.2664,2.1966,2.0424,1.9007,0.3125,0.1374,0.2117,0.3070,0.3208
102001,0.0611,0.0626,0.1346,2.3533,2.1921,2.1527,2.2852,0.3168,0.1753,0.2241,0.2924,0.2147
103001,0.0607,0.0614,0.1327,2.2313,1.9590,1.9939,2.0514,0.3169,0.1557,0.3784,0.2249,0.2728
104001,0.0613,0.0621,0.1251,2.1968,1.9888,2.1042,1.9103,0.3215,0.3510,0.2551,0.2977,0.2758
105001,0.0597,0.0646,0.1357,2.3341,2.0639,2.2923,1.8275,0.3146,0.2093,0.2072,0.2097,0.2771
106001,0.0596,0.0633,0.1418,2.8946,2.1412,2.0919,1.9415,0.3199,0.2278,0.2261,0.1997,0.3365
107001,0.0598,0.0633,0.1406,2.3736,2.0583,1.9537,2.0778,0.3127,0.2427,0.2386,0.2249,0.2799
108001,0.0580,0.0657,0.1432,2.2013,1.8340,2.3136,1.9791,0.3198,0.1813,0.2117,0.2883,0.2769
109001,0.0603,0.0632,0.1471,2.3738,1.7938,2.2403,1.9415,0.3179,0.1816,0.2407,0.2219,0.3015
110001,0.0599,0.0633,0.1364,2.0928,1.7830,2.1591,2.0783,0.3107,0.1398,0.2822,0.2283,0.2816
111001,0.0589,0.0629,0.1319,1.9973,1.8121,2.2081,1.7522,0.3283,0.2731,0.2635,0.2216,0.2877
112001,0.0612,0.0636,0.1398,2.2981,2.0780,2.0442,1.8665,0.3243,0.3187,0.2104,0.1924,0.2659
113001,0.0588,0.0631,0.1421,1.9437,2.1766,2.0494,1.8509,0.3360,0.2411,0.2443,0.2395,0.3408
114001,0.0581,0.0636,0.1420,2.0660,1.9946,2.1372,2.1684,0.3107,0.1480,0.2430,0.2357,0.2836
115001,0.0596,0.0638,0.1460,2.3566,1.9527,1.9932,2.0188,0.3172,0.1828,0.2762,0.2607,0.3562
116001,0.0612,0.0630,0.1301,1.8664,2.0676,1.9506,2.0249,0.3227,0.2346,0.2401,0.2147,0.2631
117001,0.0581,0.0638,0.1390,2.4267,2.0020,2.1876,1.9431,0.3181,0.2303,0.2193,0.2158,0.3296
118001,0.0594,0.0617,0.1374,2.0384,2.3879,2.0976,1.7717,0.3092,0.1650,0.2580,0.2081,0.2910
119001,0.0602,0.0638,0.1357,2.3623,1.9478,1.9925,1.8766,0.3323,0.2295,0.3015,0.1924,0.3052
120001,0.0597,0.0636,0.1482,2.7743,1.6989,2.0362,1.9763,0.3097,0.1646,0.2221,0.2720,0.2497
121001,0.0604,0.0627,0.1491,1.9484,2.2514,2.1730,1.8076,0.3218,0.1851,0.2163,0.2303,0.3704
122001,0.0606,0.0659,0.1341,2.2174,2.1222,1.9487,1.8143,0.3126,0.1147,0.3605,0.2806,0.2900
123001,0.0623,0.0636,0.1465,2.5383,2.0235,2.1029,1.7875,0.3306,0.2695,0.2809,0.2495,0.2570
124001,0.0571,0.0643,0.1452,2.2781,1.9223,2.0942,1.9407,0.3406,0.1856,0.2598,0.2066,0.3542
125001,0.0598,0.0645,0.1423,2.5958,2.0008,2.1463,2.0375,0.3204,0.2371,0.1985,0.2346,0.2811
126001,0.0582,0.0642,0.1397,2.4762,1.9944,1.9897,2.0372,0.3109,0.1869,0.2285,0.2635,0.2819
127001,0.0585,0.0656,0.1400,1.8406,1.9861,2.0505,2.0184,0.3256,0.1368,0.2826,0.2489,0.2845
128001,0.0584,0.0660,0.1414,2.1379,1.8090,2.0879,2.1599,0.3204,0.1732,0.3286,0.2375,0.2779
129001,0.0591,0.0643,0.1460,2.3016,2.2060,1.8393,1.7487,0.3242,0.1725,0.1993,0.2834,0.2758
130001,0.0580,0.0632,0.1505,2.8334,2.0723,1.9876,1.9620,0.3225,0.1977,0.3480,0.1926,0.3060
131001,0.0575,0.0621,0.1546,2.3463,1.8784,1.9786,1.9030,0.3257,0.2116,0.2630,0.2491,0.3158
132001,0.0601,0.0631,0.1516,2.2270,2.0302,1.8299,1.8030,0.3316,0.2546,0.2635,0.2369,0.3664
133001,0.0584,0.0619,0.1440,2.0667,2.0231,2.0327,1.7132,0.3357,0.2328,0.2643,0.2547,0.3294
134001,0.0579,0.0634,0.1635,2.2134,1.8606,1.9240,2.1084,0.3421,0.1961,0.3685,0.2552,0.3218
135001,0.0574,0.0608,0.1475,2.0670,1.9703,1.9649,1.8628,0.3375,0.2698,0.2297,0.2571,0.3090
136001,0.0568,0.0611,0.1419,2.3785,1.7297,1.8843,1.7946,0.3390,0.2919,0.2174,0.2898,0.2799
137001,0.0556,0.0602,0.1364,2.5565,1.9596,1.9448,1.8046,0.3369,0.2732,0.2321,0.2083,0.3157
138001,0.0600,0.0638,0.1502,2.1163,2.0940,2.0219,1.8100,0.3306,0.2124,0.2980,0.2991,0.3128
139001,0.0575,0.0618,0.1446,2.1767,2.2149,2.1573,1.7690,0.3192,0.1617,0.2190,0.2639,0.3077
140001,0.0569,0.0606,0.1407,2.1971,1.7419,1.9979,1.8556,0.3208,0.1600,0.2309,0.2567,0.3198
141001,0.0576,0.0610,0.1434,2.1687,1.8167,1.9853,1.8597,0.3203,0.1775,0.2414,0.2816,0.3062
142001,0.0576,0.0609,0.1486,2.0081,2.2809,1.9376,1.9743,0.3381,0.3732,0.2538,0.1984,0.3543
143001,0.0565,0.0609,0.1567,2.0281,2.0610,1.8224,1.9091,0.3313,0.2469,0.2416,0.2486,0.3064
144001,0.0554,0.0616,0.1530,2.7527,1.9684,1.8125,1.8814,0.3277,0.1854,0.3075,0.2098,0.3078
145001,0.0567,0.0609,0.1431,2.1792,2.1613,1.8312,1.9949,0.3245,0.1867,0.2741,0.2179,0.2506
146001,0.0559,0.0585,0.1457,2.1994,2.1317,2.0812,1.9632,0.3166,0.1604,0.3180,0.2046,0.2801
147001,0.0535,0.0614,0.1596,2.1831,2.0057,1.8691,1.7656,0.3239,0.1792,0.2852,0.2457,0.3547
148001,0.0570,0.0627,0.1520,2.4093,1.7315,2.0408,1.6475,0.3366,0.2791,0.1981,0.2630,0.2689
149001,0.0606,0.0625,0.1528,2.2769,1.7077,1.8345,1.7650,0.3375,0.1919,0.2765,0.2495,0.2895
150001,0.0570,0.0606,0.1560,1.8840,1.8168,1.9177,1.8537,0.3387,0.2231,0.2036,0.2535,0.2733
151001,0.0594,0.0593,0.1506,2.3386,2.0080,1.8372,1.7416,0.3213,0.1317,0.2427,0.2595,0.3239
152001,0.0573,0.0616,0.1629,2.0437,2.0140,1.9796,1.8898,0.3358,0.2764,0.2538,0.2252,0.3041
153001,0.0532,0.0595,0.1646,2.2581,2.1970,2.0470,1.9247,0.3193,0.2253,0.2708,0.2363,0.3697
154001,0.0550,0.0604,0.1422,2.2232,1.9332,2.0193,1.8139,0.3224,0.2445,0.2200,0.2909,0.2589
155001,0.0572,0.0613,0.1493,2.0579,1.8316,1.8959,2.0197,0.3225,0.2259,0.2133,0.2615,0.3592
156001,0.0548,0.0613,0.1525,1.8933,1.7058,1.8844,1.9116,0.3346,0.2021,0.2847,0.2809,0.2639
157001,0.0578,0.0630,0.1588,2.2218,2.0494,1.8210,2.0595,0.3344,0.1891,0.3255,0.2569,0.2835
158001,0.0554,0.0622,0.1585,1.9780,2.0927,1.9605,1.7831,0.3280,0.1669,0.2720,0.2424,0.3474
159001,0.0568,0.0618,0.1571,2.5873,2.0433,1.8563,2.1000,0.3298,0.3297,0.2767,0.2652,0.2823
160001,0.0576,0.0599,0.1501,2.5966,1.9618,1.9539,1.7706,0.3342,0.2407,0.2299,0.2464,0.3107
161001,0.0547,0.0613,0.1604,2.3958,1.8540,1.8495,1.8166,0.3433,0.0987,0.2079,0.2776,0.3068
162001,0.0534,0.0617,0.1522,2.0221,1.8884,2.0213,1.8054,0.3346,0.1669,0.2808,0.2872,0.2543
163001,0.0558,0.0632,0.1477,2.2589,1.7971,1.9911,1.6730,0.3407,0.1549,0.2377,0.2587,0.2535
164001,0.0584,0.0611,0.1535,1.9520,2.0292,1.9949,2.0024,0.3208,0.2305,0.2318,0.1981,0.2847
165001,0.0547,0.0601,0.1485,2.4759,2.2219,2.0152,1.6890,0.3350,0.3764,0.1940,0.2302,0.3263
166001,0.0520,0.0610,0.1576,2.1566,1.9778,2.0898,1.7695,0.3363,0.1901,0.2943,0.2347,0.2724
167001,0.0561,0.0601,0.1509,2.0803,2.0790,1.7942,1.8423,0.3235,0.2572,0.2758,0.2189,0.2636
168001,0.0518,0.0600,0.1533,2.0596,1.8189,1.9100,1.7502,0.3393,0.2428,0.4050,0.2184,0.2792
169001,0.0575,0.0605,0.1461,1.9626,1.8725,1.8561,2.0041,0.3433,0.2107,0.2013,0.2620,0.3386
170001,0.0548,0.0587,0.1628,2.3669,2.1914,1.9892,1.6984,0.3309,0.2132,0.2840,0.2291,0.3224
171001,0.0558,0.0584,0.1632,2.2069,2.2111,1.9719,1.7150,0.3292,0.1977,0.2585,0.2564,0.2991
172001,0.0528,0.0598,0.1677,2.3871,1.6884,1.9682,1.7075,0.3344,0.2112,0.2375,0.2999,0.2600
173001,0.0539,0.0591,0.1574,2.2512,1.7989,1.9191,1.7292,0.3458,0.1912,0.2962,0.2201,0.3296
174001,0.0553,0.0591,0.1614,2.4969,2.2807,1.8022,1.6817,0.3317,0.2353,0.2801,0.2619,0.2881
175001,0.0544,0.0596,0.1653,2.0373,2.0054,1.9377,1.8990,0.3251,0.2499,0.2972,0.2155,0.5061
176001,0.0580,0.0596,0.1635,2.1640,1.8410,1.9201,1.9148,0.3404,0.2054,0.2111,0.1937,0.3721
177001,0.0537,0.0605,0.1559,2.2693,2.1539,2.0809,1.9301,0.3228,0.2149,0.2375,0.2724,0.2878
178001,0.0538,0.0617,0.1571,2.2050,2.0892,1.9042,1.9551,0.3365,0.3630,0.1968,0.2744,0.2768
179001,0.0542,0.0593,0.1554,2.3322,1.9538,1.8183,1.8269,0.3440,0.2593,0.2600,0.2605,0.2937
180001,0.0530,0.0591,0.1621,2.0193,1.9524,1.8368,2.0634,0.3366,0.3834,0.3880,0.2107,0.3201
181001,0.0538,0.0584,0.1609,1.9746,2.0629,1.8791,1.9461,0.3319,0.3013,0.2791,0.2239,0.2814
182001,0.0540,0.0575,0.1552,1.7918,1.9344,1.9877,2.1381,0.3310,0.2240,0.2842,0.2040,0.2630
183001,0.0539,0.0609,0.1721,2.0365,1.9605,2.1416,1.7659,0.3314,0.2098,0.2292,0.2452,0.2840
184001,0.0546,0.0622,0.1664,2.0274,1.8219,1.9756,1.9196,0.3379,0.2849,0.2579,0.2486,0.3111
185001,0.0553,0.0588,0.1547,2.4993,1.8038,1.9017,1.7321,0.3337,0.2333,0.2447,0.2432,0.3377
186001,0.0537,0.0601,0.1599,2.5748,1.9158,1.9102,1.7492,0.3319,0.1683,0.2426,0.2769,0.3175
187001,0.0520,0.0594,0.1573,2.0691,1.8810,2.0875,1.7707,0.3317,0.1641,0.2830,0.2222,0.3445
188001,0.0530,0.0575,0.1595,2.4075,2.0543,1.8436,1.8911,0.3378,0.1436,0.1951,0.2613,0.3626
189001,0.0558,0.0609,0.1537,2.5981,1.7341,1.8609,1.9874,0.3272,0.1417,0.2771,0.2087,0.2900
190001,0.0552,0.0601,0.1606,2.2843,2.3340,1.9352,1.6319,0.3326,0.1720,0.2958,0.2348,0.3125
191001,0.0533,0.0605,0.1561,2.0900,1.9936,1.8060,1.9303,0.3405,0.3195,0.2478,0.2868,0.3471
192001,0.0539,0.0589,0.1654,2.4356,2.0246,1.7991,1.9652,0.3400,0.2370,0.2659,0.2215,0.2964
193001,0.0552,0.0623,0.1691,2.1969,1.9489,1.9838,1.6244,0.3224,0.1909,0.2357,0.2945,0.3015
194001,0.0554,0.0601,0.1669,2.0468,1.9399,1.9872,1.8421,0.3318,0.2090,0.2954,0.2338,0.2801
195001,0.0528,0.0615,0.1723,2.3789,2.4550,1.8309,1.8166,0.3292,0.2753,0.2527,0.2386,0.3887
196001,0.0526,0.0596,0.1652,2.4762,1.5948,1.9176,1.9313,0.3327,0.2072,0.2407,0.2198,0.2607
197001,0.0562,0.0601,0.1711,2.5263,1.9453,2.0509,1.8183,0.3256,0.2270,0.2697,0.1882,0.2797
198001,0.0538,0.0621,0.1712,2.4826,2.0687,2.0714,1.7650,0.3235,0.2569,0.1991,0.2252,0.3850
199001,0.0540,0.0604,0.1656,2.0726,2.0249,1.9418,1.8455,0.3336,0.1947,0.2127,0.2407,0.2850
